Learning Combinatorial Node Labeling Algorithms

We present a novel neural architecture to solve graph optimization problems where the solution consists of arbitrary node labels, allowing us to solve hard problems like graph coloring. We train our model using reinforcement learning, specifically policy gradients, which gives us both a greedy and a probabilistic policy. Our architecture builds on a graph attention network and uses several inductive biases to improve solution quality. Our learned deterministic heuristics for graph coloring give better solutions than classical degree-based greedy heuristics and only take seconds to apply to graphs with tens of thousands of vertices. Moreover, our probabilistic policies outperform all greedy state-of-the-art coloring baselines and a machine learning baseline. Finally, we show that our approach also generalizes to other problems by evaluating it on minimum vertex cover and outperforming two greedy heuristics.

==> Data/Runtime/Runtime-gc-global.csv <==
n,t-gc-global
80,0.04777103
320,0.19694793
640,0.52121435
1280,1.11246044
2560,2.45093883
5120,5.62956007
10240,13.9258715
20480,154.452209

==> Data/Runtime/Runtime-gc-local.csv <==
n,t-gc-local,,
80,0.059479027,,
320,0.250849931,,
640,0.471464296,,
1280,0.960186095,,
2560,1.969664072,,
5120,4.297887099,,
10240,9.234900255,,
20480,22.05872861,,
